On the Resilience of Scalar and Vector Vortex Modes in Turbulence

Free-space optical communication with spatial modes of light has become topical due to the possibility of dramatically increasing communication bandwidth via Mode Division Multiplexing (MDM). While both scalar and vector vortex modes have been used as transmission bases, it has been suggested that the latter is more robust in turbulence. Using orbital angular momentum as an example, we demonstrate theoretically and experimentally that the crosstalk due to turbulence is the same in the scalar and vector basis sets of such modes. This work brings new insights about the behaviour of vector and scalar modes in turbulence, but more importantly it demonstrates that when considering optimal modes for MDM, the choice should not necessarily be based on their vectorial nature.

==> scalar-noise.csv <==
1,0.95,0.9,0.8,0.7,0.6,0.5,0.4,0.3,0.2,0.1,1,0.95,0.9,0.8,0.7,0.6,0.5,0.4,0.3,0.2,0.1
0,0.17705,0.24355,0.33635,0.42576,0.49214,0.5864,0.5809,0.63829,0.6617,0.71474,0,0.01868,0.033329,0.038606,0.053491,0.065228,0.071162,0.073698,0.072016,0.062622,0.048694
0,0.17228,0.23861,0.31374,0.40675,0.54691,0.488,0.56175,0.61057,0.66645,0.72964,0,0.019405,0.031626,0.034946,0.048934,0.068115,0.058513,0.065136,0.067214,0.06643,0.046929
0,0.16631,0.2116,0.31539,0.39894,0.46488,0.5235,0.59605,0.63898,0.66072,0.70975,0,0.018078,0.02846,0.041093,0.048927,0.061209,0.060575,0.073583,0.074917,0.049744,0.052743
0.047689,0.15995,0.21492,0.37,0.45452,0.45851,0.53143,0.57618,0.62491,0.61777,0.6805,0,0.021726,0.027964,0.055982,0.060529,0.057821,0.066338,0.066113,0.085159,0.059935,0.049247
0.011922,0.1689,0.22717,0.33387,0.42149,0.49061,0.53233,0.57872,0.62819,0.65166,0.70866,0,0.019472,0.030345,0.042657,0.05297,0.063093,0.064147,0.069632,0.074826,0.059683,0.049403


==> scalar-vector-noise-plot.csv <==
1,0.011922,NaN,0,NaN
0.95,0.1689,0.009736,0.17,0.01016
0.9,0.22717,0.015173,0.24543,0.017219
0.8,0.33387,0.021329,0.37211,0.030276
0.7,0.42149,0.026485,0.42506,0.036071
0.6,0.49061,0.031546,0.50438,0.040662
0.5,0.53233,0.032073,0.57209,0.045661
0.4,0.57872,0.034816,0.60133,0.047408
0.3,0.62819,0.037413,0.64744,0.048749
0.2,0.65166,0.029842,0.64336,0.036444
0.1,0.70866,0.024702,0.70185,0.03001


==> scalar-vector-snr-plot.csv <==
1,0.011922,NaN,0,NaN
0.95,0.1689,0.009736,0.17,0.01016
0.9,0.22717,0.015173,0.24543,0.017219
0.8,0.33387,0.021329,0.37211,0.030276
0.7,0.42149,0.026485,0.42506,0.036071
0.6,0.49061,0.031546,0.50438,0.040662
0.5,0.53233,0.032073,0.57209,0.045661
0.4,0.57872,0.034816,0.60133,0.047408
0.3,0.62819,0.037413,0.64744,0.048749
0.2,0.65166,0.029842,0.64336,0.036444
0.1,0.70866,0.024702,0.70185,0.03001


==> scalar.csv <==
1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.95,0.17705,0.17228,0.16631,0.13143,0.16177,0.01868,0.019405,0.018078,0.017691,0.018463,6.6727,6.8166,7.001,8.2011,7.1728
0.9,0.24355,0.23861,0.2116,0.17701,0.21769,0.033329,0.031626,0.02846,0.022257,0.028918,4.9219,5.0392,5.7124,6.6739,5.5868
0.8,0.33635,0.31374,0.31539,0.32575,0.32281,0.038606,0.034946,0.041093,0.050165,0.041203,2.9515,3.3992,3.366,3.1593,3.219
0.7,0.42576,0.40675,0.39894,0.4077,0.40979,0.053491,0.048934,0.048927,0.055313,0.051666,1.2992,1.6391,1.7801,1.622,1.5851
0.6,0.49214,0.54691,0.46488,0.42226,0.48155,0.065228,0.068115,0.061209,0.053094,0.061912,0.1365,-0.81732,0.61117,1.3616,0.32298
0.5,0.5864,0.488,0.5235,0.49688,0.52369,0.071162,0.058513,0.060575,0.062672,0.06323,-1.5161,0.2085,-0.40854,0.054223,-0.41549
0.4,0.5809,0.56175,0.59605,0.54293,0.57041,0.073698,0.065136,0.073583,0.065361,0.069444,-1.4178,-1.0782,-1.6896,-0.74755,-1.2333
0.3,0.63829,0.61057,0.63898,0.60325,0.62277,0.072016,0.067214,0.074917,0.079086,0.073308,-2.4665,-1.953,-2.4795,-1.8199,-2.1797
0.2,0.6617,0.66645,0.66072,0.61516,0.65101,0.062622,0.06643,0.049744,0.059525,0.05958,-2.9137,-3.0061,-2.8946,-2.0371,-2.7129
0.1,0.71474,0.72964,0.70975,0.67065,0.70619,0.048694,0.046929,0.052743,0.047581,0.048987,-3.9891,-4.3116,-3.8833,-3.0884,-3.8181


==> vector.csv <==
1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.95,0.17305,0.18844,0.15285,0.16568,0.17,0.023879,0.02013,0.015596,0.021676,0.02032,6.7932,6.3415,7.4369,7.0207,6.8981
0.9,0.26779,0.26102,0.21359,0.23931,0.24543,0.045745,0.031914,0.026817,0.033282,0.034439,4.3685,4.5197,5.6607,5.0224,4.8928
0.8,0.37873,0.42681,0.32417,0.35874,0.37211,0.071622,0.062684,0.047672,0.060227,0.060551,2.1495,1.2807,3.1906,2.5226,2.2858
0.7,0.51058,0.43135,0.37969,0.37863,0.42506,0.098362,0.065553,0.060283,0.064372,0.072143,-0.18387,1.2002,2.1318,2.1513,1.3249
0.6,0.51414,0.54757,0.47743,0.47838,0.50438,0.088617,0.086841,0.076538,0.073304,0.081325,-0.24572,-0.8288,0.39232,0.37575,-0.076612
0.5,0.59289,0.6356,0.50845,0.5514,0.57209,0.10853,0.10071,0.069461,0.086588,0.091321,-1.6326,-2.4161,-0.14681,-0.89611,-1.2729
0.4,0.56595,0.65955,0.59925,0.58055,0.60133,0.096767,0.097306,0.094265,0.090925,0.094816,-1.1524,-2.872,-1.7473,-1.4115,-1.7958
0.3,0.64651,0.67889,0.60351,0.66087,0.64744,0.1084,0.10862,0.079979,0.092995,0.097498,-2.622,-3.2514,-1.8246,-2.8974,-2.6488
0.2,0.66503,0.62621,0.59302,0.68916,0.64336,0.083893,0.065167,0.055618,0.086878,0.072889,-2.9784,-2.241,-1.635,-3.4579,-2.5781
0.1,0.70778,0.71423,0.68869,0.69668,0.70185,0.057619,0.066229,0.052821,0.063408,0.06002,-3.8419,-3.9782,-3.4483,-3.6114,-3.7199

